Bijection between oriented maps and weighted non-oriented maps

We consider bicolored maps, i.e. graphs which are drawn on surfaces, and construct a bijection between (i) oriented maps with arbitary face structure, and (ii) (weighted) non-oriented maps with exactly one face. Above, each non-oriented map is counted with a multiplicity which is based on the concept of the orientability generating series and the measure of orientability of a map. This bijection has the remarkable property of preserving the underlying bicolored graph. Our bijection shows equivalence between two explicit formulas for the top-degree of Jack characters, i.e. (suitably normalized) coefficients in the expansion of Jack symmetric functions in the basis of power-sum symmetric functions.

==> ribbon.txt <==

# Curve 0 of 1, 20 points
# Curve title: "0.5*sinf(x-6)"
# x y type
 0.00000 -0.50000  i
 0.52632 -0.50000  i
 1.05263 -0.50000  i
 1.57895 -0.50000  i
 2.10526 -0.50000  i
 2.63158 -0.50000  i
 3.15789 -0.50000  i
 3.68421 -0.50000  i
 4.21053 -0.50000  i
 4.73684 -0.47653  i
 5.26316 -0.33598  i
 5.78947 -0.10449  i
 6.31579  0.15528  i
 6.84211  0.37302  i
 7.36842  0.48980  i
 7.89474  0.50000  i
 8.42105  0.50000  i
 8.94737  0.50000  i
 9.47368  0.50000  i
 10.00000  0.50000  i



==> ribbonA.txt <==
 3.00000  2.85000  i
 2.84570  2.84582  i
 2.69186  2.83329  i
 2.53892  2.81246  i
 2.38733  2.78337  i
 2.23754  2.74612  i
 2.08999  2.70081  i
 1.94511  2.64758  i
 1.80332  2.58659  i
 1.66504  2.51801  i
 1.53067  2.44204  i
 1.40062  2.35891  i
 1.27525  2.26887  i
 1.15495  2.17216  i
 1.04006  2.06909  i
 0.93091  1.95994  i
 0.82740  1.84543  i
 0.72012  1.73312  i
 0.60540  1.62358  i
 0.48513  1.51314  i
 0.36315  1.39797  i
 0.24473  1.27472  i
 0.13598  1.14113  i
 0.04300  0.99633  i
-0.02894  0.84098  i
-0.07635  0.67716  i
-0.10850  0.50961  i
-0.13153  0.34057  i
-0.14538  0.17054  i
-0.15000  0.00000  i



==> ribbonB.txt <==

# Curve 0 of 1, 30 points
# Curve title: "cos(angle(t))*radius(t)+dx, sin(angle(t))*radius(t)+dy"
# x y type
 3.00000  3.15000  i
 2.82946  3.14538  i
 2.65943  3.13153  i
 2.49039  3.10850  i
 2.32284  3.07635  i
 2.15729  3.03518  i
 1.99420  2.98511  i
 1.83406  2.92628  i
 1.67735  2.85886  i
 1.52451  2.78306  i
 1.37601  2.69910  i
 1.23226  2.60722  i
 1.09370  2.50769  i
 0.96073  2.40081  i
 0.83375  2.28689  i
 0.71311  2.16625  i
 0.59963  2.03889  i
 0.50332  1.89793  i
 0.42847  1.74354  i
 0.37372  1.58018  i
 0.33578  1.41248  i
 0.30982  1.24461  i
 0.29016  1.07970  i
 0.27108  0.91948  i
 0.24764  0.76419  i
 0.21663  0.61267  i
 0.18754  0.46108  i
 0.16671  0.30814  i
 0.15418  0.15430  i
 0.15000  0.00000  i



==> ribbonC.txt <==

# Curve 0 of 1, 30 points
# Curve title: "cos(angle(t))*radius(t)+dx, sin(angle(t))*radius(t)+dy"
# x y type
-0.00000 -0.15000  i
 0.17054 -0.14538  i
 0.34057 -0.13153  i
 0.50961 -0.10850  i
 0.67716 -0.07635  i
 0.84271 -0.03518  i
 1.00580  0.01489  i
 1.16594  0.07372  i
 1.32265  0.14114  i
 1.47549  0.21694  i
 1.62399  0.30090  i
 1.76774  0.39278  i
 1.90630  0.49231  i
 2.03927  0.59919  i
 2.16625  0.71311  i
 2.28689  0.83375  i
 2.40081  0.96073  i
 2.50769  1.09370  i
 2.60722  1.23226  i
 2.69910  1.37601  i
 2.78306  1.52451  i
 2.85886  1.67735  i
 2.92628  1.83406  i
 2.98511  1.99420  i
 3.03518  2.15729  i
 3.07635  2.32284  i
 3.10850  2.49039  i
 3.13153  2.65943  i
 3.14538  2.82946  i
 3.15000  3.00000  i



==> ribbonD.txt <==

# Curve 0 of 1, 30 points
# Curve title: "cos(angle(t))*radius(t)+dx, sin(angle(t))*radius(t)+dy"
# x y type
-0.00000  0.15000  i
 0.15430  0.15418  i
 0.30814  0.16671  i
 0.46108  0.18754  i
 0.61267  0.21663  i
 0.76246  0.25388  i
 0.91001  0.29919  i
 1.05489  0.35242  i
 1.19668  0.41341  i
 1.33496  0.48199  i
 1.46933  0.55796  i
 1.59938  0.64109  i
 1.72475  0.73113  i
 1.84505  0.82784  i
 1.95994  0.93091  i
 2.06909  1.04006  i
 2.17216  1.15495  i
 2.26887  1.27525  i
 2.35891  1.40062  i
 2.44204  1.53067  i
 2.51801  1.66504  i
 2.58659  1.80332  i
 2.64758  1.94511  i
 2.70081  2.08999  i
 2.74612  2.23754  i
 2.78337  2.38733  i
 2.81246  2.53892  i
 2.83329  2.69186  i
 2.84582  2.84570  i
 2.85000  3.00000  i



==> ribbonStraightA.txt <==

# Curve 0 of 1, 20 points
# Curve title: "width*sinf(x-6)"
# x y type
 0.00000 -0.30000  i
 0.52632 -0.30000  i
 1.05263 -0.30000  i
 1.57895 -0.30000  i
 2.10526 -0.30000  i
 2.63158 -0.30000  i
 3.15789 -0.30000  i
 3.68421 -0.30000  i
 4.21053 -0.30000  i
 4.73684 -0.28592  i
 5.26316 -0.20159  i
 5.78947 -0.06269  i
 6.31579  0.09317  i
 6.84211  0.22381  i
 7.36842  0.29388  i
 7.89474  0.30000  i
 8.42105  0.30000  i
 8.94737  0.30000  i
 9.47368  0.30000  i
 10.00000  0.30000  i



==> ribbonStraightAA.txt <==

# Curve 0 of 1, 20 points
# Curve title: "width*sinf(x-6)"
# x y type
 0.00000 -0.50000  i
 0.52632 -0.50000  i
 1.05263 -0.50000  i
 1.57895 -0.50000  i
 2.10526 -0.50000  i
 2.63158 -0.50000  i
 3.15789 -0.50000  i
 3.68421 -0.50000  i
 4.21053 -0.50000  i
 4.73684 -0.47653  i
 5.26316 -0.33598  i
 5.78947 -0.10449  i
 6.31579  0.15528  i
 6.84211  0.37302  i
 7.36842  0.48980  i
 7.89474  0.50000  i
 8.42105  0.50000  i
 8.94737  0.50000  i
 9.47368  0.50000  i
 10.00000  0.50000  i



==> ribbonStraightB.txt <==

# Curve 0 of 1, 20 points
# Curve title: "-width*sinf(x-6)"
# x y type
 0.00000  0.30000  i
 0.52632  0.30000  i
 1.05263  0.30000  i
 1.57895  0.30000  i
 2.10526  0.30000  i
 2.63158  0.30000  i
 3.15789  0.30000  i
 3.68421  0.30000  i
 4.21053  0.30000  i
 4.73684  0.28592  i
 5.26316  0.20159  i
 5.78947  0.06269  i
 6.31579 -0.09317  i
 6.84211 -0.22381  i
 7.36842 -0.29388  i
 7.89474 -0.30000  i
 8.42105 -0.30000  i
 8.94737 -0.30000  i
 9.47368 -0.30000  i
 10.00000 -0.30000  i



==> ribbonStraightBB.txt <==

# Curve 0 of 1, 20 points
# Curve title: "-width*sinf(x-6)"
# x y type
 0.00000  0.50000  i
 0.52632  0.50000  i
 1.05263  0.50000  i
 1.57895  0.50000  i
 2.10526  0.50000  i
 2.63158  0.50000  i
 3.15789  0.50000  i
 3.68421  0.50000  i
 4.21053  0.50000  i
 4.73684  0.47653  i
 5.26316  0.33598  i
 5.78947  0.10449  i
 6.31579 -0.15528  i
 6.84211 -0.37302  i
 7.36842 -0.48980  i
 7.89474 -0.50000  i
 8.42105 -0.50000  i
 8.94737 -0.50000  i
 9.47368 -0.50000  i
 10.00000 -0.50000  i



==> ribbonTwistA.txt <==

# Curve 0 of 1, 20 points
# Curve title: "0.5*sinf(x-6)"
# x y type
 0.00000 -0.50000  i
 0.52632 -0.50000  i
 1.05263 -0.50000  i
 1.57895 -0.50000  i
 2.10526 -0.50000  i
 2.63158 -0.50000  i
 3.15789 -0.50000  i
 3.68421 -0.50000  i
 4.21053 -0.50000  i
 4.73684 -0.47653  i
 5.26316 -0.33598  i
 5.78947 -0.10449  i
 6.31579  0.15528  i
 6.84211  0.37302  i
 7.36842  0.48980  i
 7.89474  0.50000  i
 8.42105  0.50000  i
 8.94737  0.50000  i
 9.47368  0.50000  i
 10.00000  0.50000  i



==> ribbonTwistB.txt <==

# Curve 0 of 1, 20 points
# Curve title: "-0.5*sinf(x-6)"
# x y type
 0.00000  0.50000  i
 0.52632  0.50000  i
 1.05263  0.50000  i
 1.57895  0.50000  i
 2.10526  0.50000  i
 2.63158  0.50000  i
 3.15789  0.50000  i
 3.68421  0.50000  i
 4.21053  0.50000  i
 4.73684  0.47653  i
 5.26316  0.33598  i
 5.78947  0.10449  i
 6.31579 -0.15528  i
 6.84211 -0.37302  i
 7.36842 -0.48980  i
 7.89474 -0.50000  i
 8.42105 -0.50000  i
 8.94737 -0.50000  i
 9.47368 -0.50000  i
 10.00000 -0.50000  i


